Hierarchical multigrid approaches for the finite cell method on uniform and multi-level hp-refined grids

This contribution presents a hierarchical multigrid approach for the solution of large-scale finite cell problems on both uniform grids and multi-level hp-discretizations. The proposed scheme leverages the hierarchical nature of the basis functions utilized in the finite cell method and the multi-level hp-method, which is attributed to the use of high-order integrated Legendre basis functions and overlay meshes, to yield a simple and elegant multigrid scheme. This simplicity is reflected in the fact that all restriction and prolongation operators reduce to binary matrices that do not need to be explicitly constructed. The coarse spaces are constructed over the different polynomial orders and refinement levels of the immersed discretization. Elementwise and patchwise additive Schwarz smoothing techniques are used to mitigate the influence of the cut cells leading to convergence rates that are independent of the cut configuration, mesh size and in certain scenarios even the polynomial order. The multigrid approach is applied to second-order problems arising from the Poisson equation and linear elasticity. A series of numerical examples demonstrate the applicability of the scheme for solving large immersed systems with multiple millions and even billions of unknowns on massively parallel machines.

==> methods/pics/labels.tikz <==
%\tdplotsetmaincoords{60}{30}

\definecolor{darkgreen}{rgb}{0,0.4,0}

\begin{tikzpicture}
    %[tdplot_main_coords,
     [
      %x={(-20:2.6cm)}, y={(42:2.0cm))}, z={(90:2.5cm)},
      axis/.style={black,->,>=latex, thin},
      %      
      activeFace/.style={darkgreen,fill=darkgreen!30,draw=none},
      inactiveFaceLinearIndependence/.style={fill=blue!20,draw=none},
      inactiveFaceCompatibility/.style={fill=red!20,draw=none},
%     
      activeNode/.style={circle, draw=darkgreen, fill=darkgreen, inner sep=0pt, minimum size=3, solid},
      inactiveNodeLinearIndependence/.style={circle, draw=blue, fill=white, inner sep=0pt, minimum size=3, solid},
      inactiveNodeCompatible/.style={circle, draw=red, fill=white, inner sep=0pt, minimum size=3, solid},
%      
      activeEdge/.style={draw=darkgreen, fill=none},
      inactiveEdgeLinearIndependence/.style={draw=blue, fill=none, dashed},
      inactiveEdgeCompatible/.style={draw=red, fill=none, dashed},
      ]
      
  \scriptsize%
  
   %\tikzset{xzplane/.style={canvas is xz plane at y=#1}}
   %\tikzset{yzplane/.style={canvas is yz plane at x=#1}}
   %\tikzset{xyplane/.style={canvas is xy plane at z=#1}}
  
  %draw the axes
  %\draw[axis] (0,-2.2,0) -- ++(0.5,0,0) node[anchor=west]{$x$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0.5,0) node[anchor=west]{$y$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0,0.5) node[anchor=west]{$z$};
  
 
\def\voffset{0.6cm}
\def\hoffset{0.1cm}

\def\basex{0}
\def\basey{1}
\def\basez{2}
\def\s{0.5}
 
 \node[activeNode](ActiveNode) at (0.0,0,0) {};
  \node[right=\hoffset of ActiveNode.center, anchor=west] (ActiveNodeText)  {Active node};
  
 \node[inactiveNodeLinearIndependence, below=\voffset of ActiveNode.center, anchor=center](inactiveNodeLinearIndependence) {};
 \node[below=\voffset of ActiveNodeText.west, anchor=west, align=left] (inactiveNodeLinearIndependenceText) {Inactive node due to \\ linear independence};
 
 \node[inactiveNodeCompatible, below=1.25*\voffset of inactiveNodeLinearIndependence.center, anchor=center](inactiveNodeCompatible) {};
 \node[below=1.25*\voffset of inactiveNodeLinearIndependenceText.west, anchor=west, align=left] (inactiveNodeCompatibleText) {Inactive node due \\ to compatibility};
 
 \node[](inactiveNodeCompatible) at (3.2,0.75,0) {};
 \node[right=\hoffset of inactiveNodeCompatible.center, anchor=west] (inactiveNodeCompatibleText)  {};
 \node[below left=1.25*\voffset and 1.25*\hoffset of inactiveNodeCompatible.center, anchor=east] (t1) {};
 \node[below right=1.25*\voffset and 1.25*\hoffset of inactiveNodeCompatible.center, anchor=west] (t2) {};
 \draw[activeEdge] (t1) -- (t2);
 \node[below=1.25*\voffset of inactiveNodeCompatibleText.west, anchor=west] (ActiveEdgeText) {Active edge};
 
 \node[below=\voffset of t1.center, anchor=center] (t1) {};
 \node[below=\voffset of t2.center, anchor=center] (t2) {};
 \draw[inactiveEdgeLinearIndependence, dash pattern=on 2pt off 1.2pt] (t1) -- (t2) node[pos=0.5] (midEdge) {};
 \node[below=\voffset of ActiveEdgeText.west, anchor=west, align=left] (InactiveEdgeTextLinearIndependence) {Inactive edge due to\\ linear independence};
 
 \node[below=1.25*\voffset of t1.center, anchor=center] (t1) {};
 \node[below=1.25*\voffset of t2.center, anchor=center] (t2) {};
 \draw[inactiveEdgeCompatible, dash pattern=on 2pt off 1.2pt] (t1) -- (t2) node[pos=0.5] (midEdge) {};
 \node[below=1.25*\voffset of InactiveEdgeTextLinearIndependence.west, anchor=west, align=left] (InactiveEdgeText) {Inactive edge due to\\ compatibility};
 
 
 \node[](c) at (6.4,0,0) {};
 \node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
 \node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
 \node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
 \node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
 \draw[activeFace] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
 \node[right=\hoffset of c.center, anchor=west] (ActiveElementText) {Active face};
 
 \node[below=\voffset of c.center, anchor=center] (c) {};
 \node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
 \node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
 \node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
 \node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
 \draw[inactiveFaceLinearIndependence] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
 \node[right=\hoffset of c.center, anchor=west, align=left]  {Inactive face due to\\ linear independence};
 
 \node[below=1.25*\voffset of c.center, anchor=center] (c) {};
 \node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
 \node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
 \node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
 \node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
 \draw[inactiveFaceCompatibility] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
 \node[right=\hoffset of c.center, anchor=west, align=left]  {Inactive face due to\\ compatibility};
  
\end{tikzpicture}


==> methods/pics/multiLevelhp2d.tikz <==
%\tdplotsetmaincoords{60}{30}

\begin{tikzpicture}
    %[tdplot_main_coords,
     [
      x={(-20:2.6cm)}, y={(42:2.0cm))}, z={(90:2.5cm)},
      axis/.style={black,->,>=latex, thin},
      activeFace/.style={darkgreen,fill=darkgreen!30,draw=none},
      inactiveFaceLinearIndependence/.style={fill=blue!20,draw=none},
      inactiveFaceCompatibility/.style={fill=red!20,draw=none},
%     
      activeNode/.style={circle, draw=darkgreen, fill=darkgreen, inner sep=0pt, minimum size=3, solid},
      inactiveNodeLinearIndependence/.style={circle, draw=blue, fill=white, inner sep=0pt, minimum size=3, solid},
      inactiveNodeCompatible/.style={circle, draw=red, fill=white, inner sep=0pt, minimum size=3, solid},
%      
      activeEdge/.style={draw=darkgreen, fill=none},
      inactiveEdgeLinearIndependence/.style={draw=blue, fill=none, dashed},
      inactiveEdgeCompatible/.style={draw=red, fill=none, dashed},
      ]
      
  \scriptsize%
  
   \tikzset{xzplane/.style={canvas is xz plane at y=#1}}
   \tikzset{yzplane/.style={canvas is yz plane at x=#1}}
   \tikzset{xyplane/.style={canvas is xy plane at z=#1}}

  %draw the axes
  %\draw[axis] (0,-2.2,0) -- ++(0.5,0,0) node[anchor=west]{$x$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0.5,0) node[anchor=west]{$y$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0,0.5) node[anchor=west]{$z$};
  
  \coordinate (p1) at (-10,-1,-1);
  \coordinate (p2) at (+1,+1,+1);

  %draw the cube
  %\drawRectangle{-1}{-1}{-1}{+1}{+1}{+1};
  
  \begin{scope}[xyplane=0]
     \foreach \x in {0} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[inactiveFaceLinearIndependence] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
       \draw[activeFace] (\x, 0) -- (\x+1, 0 ) -- (\x+1, 1 ) -- (\x, 1 ) -- cycle;
     }
     \foreach \x in {1} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0,1,2,3} 
     	{
	     \node[activeNode] at (\x,\y) {};
	     }
     }
     \foreach \y in {0,1,2,3} 
     {
	     \draw[activeEdge] (1,\y) -- (2,\y);
     }
     \foreach \y in {2,3} 
     {
	     \draw[inactiveEdgeLinearIndependence] (0,\y) -- (1,\y);
     }
     \draw[activeEdge] (0,0) -- (1,0);
     \draw[activeEdge] (0,1) -- (1,1);
     \draw[activeEdge] (0,0) -- (0,1);
     \draw[activeEdge] (1,0) -- (1,1)-- (1,2)-- (1,3);
     \draw[activeEdge] (2,0) -- (2,1)-- (2,2)-- (2,3);
     \draw[inactiveEdgeLinearIndependence] (0,1)-- (0,2)-- (0,3);
 \end{scope}
  
  %% --- Level 1 ----------------------------------------------------------------
  
  \def\basex{0}
  \def\basey{1}
  \def\basez{1}
  \def\s{0.5}
  
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 0 ) -- ( \x, \y, \basez );
	     }
 	}
  
  
  \begin{scope}[xyplane=\basez]
     \foreach \x in {0,1} 
     {
	     \foreach \y in {0,1,2} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
	     \foreach \y in {3} 
	     {
       		\draw[inactiveFaceLinearIndependence]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2,3} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \y in {0} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \y in {4} 
     {
      \draw[inactiveEdgeLinearIndependence]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s) 
     					-- (\basex + \s*\x,\basey + 3*\s);
       \draw[inactiveEdgeLinearIndependence]   (\basex + \s*\x,\basey + 3*\s)
     					-- (\basex + \s*\x,\basey + 4*\s);
     }
     \foreach \x in {2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s) 
     					-- (\basex + \s*\x,\basey + 3*\s)
     					-- (\basex + \s*\x,\basey + 4*\s);
     }
     \foreach \x in {0} 
     {
     	\foreach \y in {1,2} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
      \foreach \y in {0} 
      {
       \node[inactiveNodeCompatible] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
      }
     }
     \foreach \x in {1} 
     {
      \foreach \y in {0,1,2} 
      {
       \node[inactiveNodeCompatible] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
      }
     }
     \foreach \x in {0} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
     \foreach \x in {1} 
     {
     	\foreach \y in {1,2,3,4} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
	    \foreach \y in {0} 
     	{
	     \node[inactiveNodeCompatible] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {2} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[inactiveNodeCompatible] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
 \end{scope}
 
% 
%   %% --- Level 2 ----------------------------------------------------------------
 
 \def\basex{0}
 \def\basey{2.5}
 \def\basez{1.75}
 \def\s{0.25}
 
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 1 ) -- ( \x, \y, \basez  );
	     }
 	}
 

\begin{scope}[xyplane=\basez]
     \foreach \x in {0,1,2,3} 
     {
	     \foreach \y in {0,1} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) 
     					-- (\basex + \s,\basey + \s*\y) 
     					-- (\basex + 2*\s,\basey + \s*\y)
     					-- (\basex + 3*\s,\basey + \s*\y)
     					-- (\basex + 4*\s,\basey + \s*\y);
     }
     \foreach \y in {0} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex ,\basey + \s*\y) 
     					-- (\basex + \s,\basey + \s*\y) 
     					-- (\basex + 2*\s,\basey + \s*\y)
     					-- (\basex + 3*\s,\basey + \s*\y)
     					-- (\basex + 4*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1,2,3} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s);
     }
     \foreach \x in {4} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x ,\basey ) 
     					  -- (\basex + \s*\x,\basey + \s)
     					  -- (\basex + \s*\x,\basey + 2*\s);
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0} 
     	{
	     \node[inactiveNodeCompatible] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
      \foreach \y in {1} 
      {
       \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
      }
     }
     \foreach \x in {2} 
     {
      \foreach \y in {1} 
      {
       \node[inactiveNodeCompatible] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
      }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1,2,3} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {0} 
     	{
	     \node[inactiveNodeCompatible] at (\basex + \s+ 2*\s*\x,\basey +  \s*\y) {};
	    }
     }
	 \node[inactiveNodeCompatible] at (\basex + 4*\s,\basey +  \s) {};
 \end{scope}
 
\def\voffset{0.6cm}
\def\hoffset{0.1cm}
 
%\node[activeNode](ActiveNode) at (0,0,1.8*\basez) {};
% \node[right=\hoffset of ActiveNode.center, anchor=west] (ActiveNodeText)  {Active Node};
% 
%\node[inactiveNodeLinearIndependence, below=\voffset of ActiveNode.center, anchor=center](inactiveNodeLinearIndependence) {};
%\node[below=\voffset of ActiveNodeText.west, anchor=west, align=left] (inactiveNodeLinearIndependenceText) {Inactive node due to\\linear independence};
%
%\node[inactiveNodeCompatible, below=1.25*\voffset of inactiveNodeLinearIndependence.center, anchor=center](inactiveNodeCompatible) {};
%\node[below=1.25*\voffset of inactiveNodeLinearIndependenceText.west, anchor=west, align=left] (inactiveNodeCompatibleText) {Inactive node due to\\ compatibility};
%
%\node[](inactiveNodeCompatible) at (3,0,1.8*\basez) {};
%\node[right=\hoffset of inactiveNodeCompatible.center, anchor=west] (inactiveNodeCompatibleText)  {};
%\node[below left=1.25*\voffset and 1.25*\hoffset of inactiveNodeCompatible.center, anchor=east] (t1) {};
%\node[below right=1.25*\voffset and 1.25*\hoffset of inactiveNodeCompatible.center, anchor=west] (t2) {};
%\draw[activeEdge] (t1) -- (t2);
%\node[below=1.25*\voffset of inactiveNodeCompatibleText.west, anchor=west] (ActiveEdgeText) {Active Edge};
%
%\node[below=\voffset of t1.center, anchor=center] (t1) {};
%\node[below=\voffset of t2.center, anchor=center] (t2) {};
%\draw[inactiveEdgeLinearIndependence, dash pattern=on 2pt off 1.2pt] (t1) -- (t2) node[pos=0.5] (midEdge) {};
%\node[below=\voffset of ActiveEdgeText.west, anchor=west, align=left] (InactiveEdgeTextLinearIndependence) {Inactive edge due to\\ linear indepedence};
%
%\node[below=1.25*\voffset of t1.center, anchor=center] (t1) {};
%\node[below=1.25*\voffset of t2.center, anchor=center] (t2) {};
%\draw[inactiveEdgeCompatible, dash pattern=on 2pt off 1.2pt] (t1) -- (t2) node[pos=0.5] (midEdge) {};
%\node[below=1.25*\voffset of InactiveEdgeTextLinearIndependence.west, anchor=west, align=left] (InactiveEdgeText) {Inactive edge due to\\ compatibility};
%
%
%\node[below=1.25*\voffset of midEdge.center, anchor=center] (c) {};
%\node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
%\node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
%\node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
%\node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
%\draw[activeFace] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
%\node[right=\hoffset of c.center, anchor=west] (ActiveElementText) {Active Face};
%
%\node[below=\voffset of c.center, anchor=center] (c) {};
%\node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
%\node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
%\node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
%\node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
%\draw[inactiveFaceLinearIndependence] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
%\node[right=\hoffset of c.center, anchor=west, align=left]  {Inactive face due to\\ linear independence};
%
%\node[below=1.25*\voffset of c.center, anchor=center] (c) {};
%\node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
%\node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
%\node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
%\node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
%\draw[inactiveFaceCompatibility] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
%\node[right=\hoffset of c.center, anchor=west, align=left]  {Inactive face due to\\ compatibility};
  
\end{tikzpicture}


==> methods/pics/multiLevelhp3d-notext.tikz <==
%\tdplotsetmaincoords{60}{30}


\begin{tikzpicture}
    %[tdplot_main_coords,
     [
      x={(-20:2.6cm)}, y={(42:2.0cm))}, z={(90:2.5cm)},
      axis/.style={black,->,>=latex, thin},
      %      
      activeFace/.style={darkgreen,fill=darkgreen!30,draw=none},
      inactiveFaceLinearIndependence/.style={fill=blue!20,draw=none},
      inactiveFaceCompatibility/.style={fill=red!20,draw=none},
%     
      activeNode/.style={circle, draw=darkgreen, fill=darkgreen, inner sep=0pt, minimum size=3, solid},
      inactiveNodeLinearIndependence/.style={circle, draw=blue, fill=white, inner sep=0pt, minimum size=3, solid},
      inactiveNodeCompatible/.style={circle, draw=red, fill=white, inner sep=0pt, minimum size=3, solid},
%      
      activeEdge/.style={draw=darkgreen, fill=none},
      inactiveEdgeLinearIndependence/.style={draw=blue, fill=none, dashed},
      inactiveEdgeCompatible/.style={draw=red, fill=none, dashed},
      ]
      
  \scriptsize%
  
   \tikzset{xzplane/.style={canvas is xz plane at y=#1}}
   \tikzset{yzplane/.style={canvas is yz plane at x=#1}}
   \tikzset{xyplane/.style={canvas is xy plane at z=#1}}
  
  %draw the axes
  %\draw[axis] (0,-2.2,0) -- ++(0.5,0,0) node[anchor=west]{$x$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0.5,0) node[anchor=west]{$y$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0,0.5) node[anchor=west]{$z$};
  
  \begin{scope}[xyplane=0]
     \foreach \x in {0} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[inactiveFaceLinearIndependence] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
       \draw[activeFace] (\x, 0) -- (\x+1, 0 ) -- (\x+1, 1 ) -- (\x, 1 ) -- cycle;
     }
     \foreach \x in {1} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0,1,2,3} 
     	{
	     \node[activeNode] at (\x,\y) {};
	     }
     }
     \foreach \y in {1,2,3} 
     {
	     \draw[activeEdge] (1,\y) -- (2,\y);
     }
     \foreach \y in {2,3} 
     {
	     \draw[inactiveEdgeLinearIndependence] (0,\y) -- (1,\y);
     }
     \draw[activeEdge] (0,1) -- (1,1);
     \draw[activeEdge] (0,0) -- (0,1);
     \draw[activeEdge] (1,0) -- (1,1)-- (1,2)-- (1,3);
     \draw[inactiveEdgeLinearIndependence] (0,1)-- (0,2)-- (0,3);
 \end{scope}
 \begin{scope}[xzplane=0]
     \foreach \x in {0,1} 
     {
	     \foreach \y in {-1} 
	     {
       		\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2} 
     {
       		\draw[activeEdge]  (\x,-1) node[activeNode]{} --  (\x,0) node[activeNode]{};
     } 
     \foreach \y in {-1,0} 
	  {
     	\draw[activeEdge] (0,\y) node[activeNode]{} -- (1,\y) node[activeNode]{}-- (2,\y) node[activeNode]{};
     }
  \end{scope}
  \begin{scope}[yzplane=2]
     \foreach \x in {0,1,2} 
     {
	     \foreach \y in {-1} 
	     {
       		\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2,3} 
     {
       		\draw[activeEdge]  (\x,-1) node[activeNode]{} --  (\x,0) node[activeNode]{};
     } 
     \foreach \y in {-1,0} 
	  {
     	\draw[activeEdge] (0,\y) node[activeNode]{} -- (1,\y) node[activeNode]{}-- (2,\y) node[activeNode]{}-- (3,\y) node[activeNode]{};
     }
  \end{scope}
  
  %% --- Level 1 ----------------------------------------------------------------
  
  \def\basex{0}
  \def\basey{1}
  \def\basez{2}
  \def\s{0.5}
  
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 0 ) -- ( \x, \y, \basez - 2*\s );
	     }
 	}
  
  
  \begin{scope}[xyplane=\basez]
     \foreach \x in {0,1} 
     {
	     \foreach \y in {0,1,2} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
	     \foreach \y in {3} 
	     {
       		\draw[inactiveFaceLinearIndependence]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2,3} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \y in {4} 
     {
     	\draw[inactiveEdgeLinearIndependence]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s) 
     					-- (\basex + \s*\x,\basey + 3*\s);
       \draw[inactiveEdgeLinearIndependence]   (\basex + \s*\x,\basey + 3*\s)
     					-- (\basex + \s*\x,\basey + 4*\s);
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {0,1,2} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
     \foreach \x in {1} 
     {
     	\foreach \y in {1,2,3,4} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
	    \foreach \y in {0} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {2} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
 \end{scope}
 
 \begin{scope}[xzplane=\basey]
     \foreach \x in {0,1} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basex + \s*\x, \basez + \s*\z) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z ) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) 
       							-- (\basex + \s*\x, \basez + \s*\z+\s ) 
       							-- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x, \basez + 0*\s)
     					  -- (\basex + \s*\x, \basez - 1*\s)
     					  -- (\basex + \s*\x, \basez - 2*\s);
 	}
 	\foreach \z in {0,-1,-2} 
     {
     	\draw[inactiveEdgeCompatible]  ( \basex + 0*\s, \basez + \s*\z)
     					  -- ( \basex + 1*\s, \basez + \s*\z)
     					  -- ( \basex + 2*\s, \basez + \s*\z);
 	}
 	\foreach \x in {0,1} 
     {
         \foreach \z in {-1,-2} 
	     {
       		\draw[draw=none, fill=none]   (\basex + \s*\x, \basez + \s*\z) node[inactiveNodeCompatible] {}
       							-- (\basex + \s*\x+\s, \basez + \s*\z ) node[inactiveNodeCompatible] {}
       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
       							-- (\basex + \s*\x, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
       							-- cycle;
         }
     }
 \end{scope}
 
 \begin{scope}[yzplane=\basex+1]
 
     \foreach \y in {0,1,2,3} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basey + \s*\y,    \basez + \s*\z) 
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )
       							-- cycle;
         }
     }
	\foreach \y in {0,1,2,3,4} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + \s*\y, \basez) --  (\basey + \s*\y, \basez - \s) --  (\basey + \s*\y, \basez - 2*\s) ;
 	}
 	\foreach \z in {0,-1,-2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + 0*\s, \basez + \s*\z) 
     					 --  (\basey + 1*\s, \basez + \s*\z)
     					 --  (\basey + 2*\s, \basez + \s*\z)
     					 --  (\basey + 3*\s, \basez + \s*\z)
     					 --  (\basey + 4*\s, \basez + \s*\z);
 	}
     \foreach \y in {0,1,2,3} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[fill=none, draw=none]   (\basey + \s*\y,    \basez + \s*\z) node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- cycle;
         }
     }
 \end{scope}
% 
%   %% --- Level 2 ----------------------------------------------------------------
 
 \def\basex{0}
 \def\basey{2.5}
 \def\basez{3}
 \def\s{0.25}
 
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 2 ) -- ( \x, \y, \basez - 2*\s );
	     }
 	}
 

\begin{scope}[xyplane=\basez]
     \foreach \x in {0,1,2,3} 
     {
	     \foreach \y in {0,1} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) 
     					-- (\basex + \s,\basey + \s*\y) 
     					-- (\basex + 2*\s,\basey + \s*\y)
     					-- (\basex + 3*\s,\basey + \s*\y)
     					-- (\basex + 4*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1,2,3} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s);
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1,2,3} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {0} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + \s+ 2*\s*\x,\basey +  \s*\y) {};
	    }
     }
 \end{scope}
 
  \begin{scope}[xzplane=\basey]
     \foreach \x in {0,1,2,3} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basex + \s*\x, \basez + \s*\z) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z ) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) 
       							-- (\basex + \s*\x, \basez + \s*\z+\s ) 
       							-- cycle;
         }
     }
         \foreach \x in {0,1,2,3,4} 
	     {
	     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x, \basez + 0*\s)
	     					  -- (\basex + \s*\x, \basez - 1*\s)
	     					  -- (\basex + \s*\x, \basez - 2*\s);
	 	}
	 	\foreach \z in {0,-1,-2} 
	     {
	     	\draw[inactiveEdgeCompatible]  ( \basex + 0*\s, \basez + \s*\z)
	     					  -- ( \basex + 1*\s, \basez + \s*\z)
	     					  -- ( \basex + 2*\s, \basez + \s*\z)
	     					  -- ( \basex + 3*\s, \basez + \s*\z)
	     					  -- ( \basex + 4*\s, \basez + \s*\z);
	 	}
	 	\foreach \x in {0,1,2,3} 
     	{
	         \foreach \z in {-1,-2} 
		     {
	       		\draw[draw=none, fill=none]   (\basex + \s*\x, \basez + \s*\z) node[inactiveNodeCompatible] {}
	       							-- (\basex + \s*\x+\s, \basez + \s*\z ) node[inactiveNodeCompatible] {}
	       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
	       							-- (\basex + \s*\x, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
	       							-- cycle;
	         }
     	}
  \end{scope}
  
   \begin{scope}[yzplane=\basex+1]
 
     \foreach \y in {0,1} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basey + \s*\y,    \basez + \s*\z) 
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )
       							-- cycle;
         }
     }
	\foreach \y in {0,1,2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + \s*\y, \basez) --  (\basey + \s*\y, \basez - \s) --  (\basey + \s*\y, \basez - 2*\s) ;
 	}
 	\foreach \z in {0,-1,-2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + 0*\s, \basez + \s*\z) 
     					 --  (\basey + 1*\s, \basez + \s*\z)
     					 --  (\basey + 2*\s, \basez + \s*\z);
 	}
     \foreach \y in {0,1} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[fill=none, draw=none]   (\basey + \s*\y,    \basez + \s*\z) node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- cycle;
         }
     }
 \end{scope}
  
  
\end{tikzpicture}


==> methods/pics/multiLevelhp3d.tikz <==
%\tdplotsetmaincoords{60}{30}


\begin{tikzpicture}
    %[tdplot_main_coords,
     [
      x={(-20:2.6cm)}, y={(42:2.0cm))}, z={(90:2.5cm)},
      axis/.style={black,->,>=latex, thin},
      %      
      activeFace/.style={darkgreen,fill=darkgreen!30,draw=none},
      inactiveFaceLinearIndependence/.style={fill=blue!20,draw=none},
      inactiveFaceCompatibility/.style={fill=red!20,draw=none},
%     
      activeNode/.style={circle, draw=darkgreen, fill=darkgreen, inner sep=0pt, minimum size=3, solid},
      inactiveNodeLinearIndependence/.style={circle, draw=blue, fill=white, inner sep=0pt, minimum size=3, solid},
      inactiveNodeCompatible/.style={circle, draw=red, fill=white, inner sep=0pt, minimum size=3, solid},
%      
      activeEdge/.style={draw=darkgreen, fill=none},
      inactiveEdgeLinearIndependence/.style={draw=blue, fill=none, dashed},
      inactiveEdgeCompatible/.style={draw=red, fill=none, dashed},
      ]
      
  \scriptsize%
  
   \tikzset{xzplane/.style={canvas is xz plane at y=#1}}
   \tikzset{yzplane/.style={canvas is yz plane at x=#1}}
   \tikzset{xyplane/.style={canvas is xy plane at z=#1}}
  
  %draw the axes
  %\draw[axis] (0,-2.2,0) -- ++(0.5,0,0) node[anchor=west]{$x$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0.5,0) node[anchor=west]{$y$};
  %\draw[axis] (0,-2.2,0) -- ++(0,0,0.5) node[anchor=west]{$z$};
  
  \begin{scope}[xyplane=0]
     \foreach \x in {0} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[inactiveFaceLinearIndependence] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
       \draw[activeFace] (\x, 0) -- (\x+1, 0 ) -- (\x+1, 1 ) -- (\x, 1 ) -- cycle;
     }
     \foreach \x in {1} 
     {
	     \foreach \y in {1,2} 
	     {
       	\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0,1,2,3} 
     	{
	     \node[activeNode] at (\x,\y) {};
	     }
     }
     \foreach \y in {1,2,3} 
     {
	     \draw[activeEdge] (1,\y) -- (2,\y);
     }
     \foreach \y in {2,3} 
     {
	     \draw[inactiveEdgeLinearIndependence] (0,\y) -- (1,\y);
     }
     \draw[activeEdge] (0,1) -- (1,1);
     \draw[activeEdge] (0,0) -- (0,1);
     \draw[activeEdge] (1,0) -- (1,1)-- (1,2)-- (1,3);
     \draw[inactiveEdgeLinearIndependence] (0,1)-- (0,2)-- (0,3);
 \end{scope}
 \begin{scope}[xzplane=0]
     \foreach \x in {0,1} 
     {
	     \foreach \y in {-1} 
	     {
       		\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2} 
     {
       		\draw[activeEdge]  (\x,-1) node[activeNode]{} --  (\x,0) node[activeNode]{};
     } 
     \foreach \y in {-1,0} 
	  {
     	\draw[activeEdge] (0,\y) node[activeNode]{} -- (1,\y) node[activeNode]{}-- (2,\y) node[activeNode]{};
     }
  \end{scope}
  \begin{scope}[yzplane=2]
     \foreach \x in {0,1,2} 
     {
	     \foreach \y in {-1} 
	     {
       		\draw[activeFace] (\x, \y) -- (\x+1, \y ) -- (\x+1, \y+1 ) -- (\x, \y+1 ) -- cycle;
         }
     }
     \foreach \x in {0,1,2,3} 
     {
       		\draw[activeEdge]  (\x,-1) node[activeNode]{} --  (\x,0) node[activeNode]{};
     } 
     \foreach \y in {-1,0} 
	  {
     	\draw[activeEdge] (0,\y) node[activeNode]{} -- (1,\y) node[activeNode]{}-- (2,\y) node[activeNode]{}-- (3,\y) node[activeNode]{};
     }
  \end{scope}
  
  %% --- Level 1 ----------------------------------------------------------------
  
  \def\basex{0}
  \def\basey{1}
  \def\basez{2}
  \def\s{0.5}
  
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 0 ) -- ( \x, \y, \basez - 2*\s );
	     }
 	}
  
  
  \begin{scope}[xyplane=\basez]
     \foreach \x in {0,1} 
     {
	     \foreach \y in {0,1,2} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
	     \foreach \y in {3} 
	     {
       		\draw[inactiveFaceLinearIndependence]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2,3} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \y in {4} 
     {
     	\draw[inactiveEdgeLinearIndependence]  (\basex ,\basey + \s*\y) -- (\basex + \s,\basey + \s*\y)-- (\basex + 2*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s) 
     					-- (\basex + \s*\x,\basey + 3*\s);
       \draw[inactiveEdgeLinearIndependence]   (\basex + \s*\x,\basey + 3*\s)
     					-- (\basex + \s*\x,\basey + 4*\s);
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {0,1,2} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
     \foreach \x in {1} 
     {
     	\foreach \y in {1,2,3,4} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
	    \foreach \y in {0} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {2} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + \s*\x,\basey + \s+ 2*\s*\y) {};
	    }
     }
 \end{scope}
 
 \begin{scope}[xzplane=\basey]
     \foreach \x in {0,1} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basex + \s*\x, \basez + \s*\z) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z ) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) 
       							-- (\basex + \s*\x, \basez + \s*\z+\s ) 
       							-- cycle;
         }
     }
     \foreach \x in {0,1} 
     {
     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x, \basez + 0*\s)
     					  -- (\basex + \s*\x, \basez - 1*\s)
     					  -- (\basex + \s*\x, \basez - 2*\s);
 	}
 	\foreach \z in {0,-1,-2} 
     {
     	\draw[inactiveEdgeCompatible]  ( \basex + 0*\s, \basez + \s*\z)
     					  -- ( \basex + 1*\s, \basez + \s*\z)
     					  -- ( \basex + 2*\s, \basez + \s*\z);
 	}
 	\foreach \x in {0,1} 
     {
         \foreach \z in {-1,-2} 
	     {
       		\draw[draw=none, fill=none]   (\basex + \s*\x, \basez + \s*\z) node[inactiveNodeCompatible] {}
       							-- (\basex + \s*\x+\s, \basez + \s*\z ) node[inactiveNodeCompatible] {}
       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
       							-- (\basex + \s*\x, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
       							-- cycle;
         }
     }
 \end{scope}
 
 \begin{scope}[yzplane=\basex+1]
 
     \foreach \y in {0,1,2,3} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basey + \s*\y,    \basez + \s*\z) 
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )
       							-- cycle;
         }
     }
	\foreach \y in {0,1,2,3,4} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + \s*\y, \basez) --  (\basey + \s*\y, \basez - \s) --  (\basey + \s*\y, \basez - 2*\s) ;
 	}
 	\foreach \z in {0,-1,-2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + 0*\s, \basez + \s*\z) 
     					 --  (\basey + 1*\s, \basez + \s*\z)
     					 --  (\basey + 2*\s, \basez + \s*\z)
     					 --  (\basey + 3*\s, \basez + \s*\z)
     					 --  (\basey + 4*\s, \basez + \s*\z);
 	}
     \foreach \y in {0,1,2,3} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[fill=none, draw=none]   (\basey + \s*\y,    \basez + \s*\z) node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- cycle;
         }
     }
 \end{scope}
% 
%   %% --- Level 2 ----------------------------------------------------------------
 
 \def\basex{0}
 \def\basey{2.5}
 \def\basez{3}
 \def\s{0.25}
 
  \foreach \x in {0,1} 
     {
	     \foreach \y in {\basey, 3} 
	     {
	     	\draw[dotted] ( \x, \y, 2 ) -- ( \x, \y, \basez - 2*\s );
	     }
 	}
 

\begin{scope}[xyplane=\basez]
     \foreach \x in {0,1,2,3} 
     {
	     \foreach \y in {0,1} 
	     {
       		\draw[activeFace]   (\basex + \s*\x, \basey + \s*\y) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y ) 
       							-- (\basex + \s*\x+\s, \basey + \s*\y+\s ) 
       							-- (\basex + \s*\x, \basey + \s*\y+\s ) 
       							-- cycle;
         }
     }
     \foreach \y in {1,2} 
     {
     	\draw[activeEdge]  (\basex ,\basey + \s*\y) 
     					-- (\basex + \s,\basey + \s*\y) 
     					-- (\basex + 2*\s,\basey + \s*\y)
     					-- (\basex + 3*\s,\basey + \s*\y)
     					-- (\basex + 4*\s,\basey + \s*\y);
     }
     \foreach \x in {0,1,2,3} 
     {
     	\draw[activeEdge]  (\basex + \s*\x ,\basey ) 
     					-- (\basex + \s*\x,\basey + \s)
     					-- (\basex + \s*\x,\basey + 2*\s);
     }
     \foreach \x in {0,1,2} 
     {
     	\foreach \y in {0,1} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s + 2*\s*\x,\basey + 2*\s*\y) {};
	    }
     }
     \foreach \x in {0,1,2,3} 
     {
     	\foreach \y in {1} 
     	{
	     \node[activeNode] at (\basex + \s*\x,\basey + \s*\y) {};
	    }
     }
     \foreach \x in {0,1} 
     {
     	\foreach \y in {0} 
     	{
	     \node[inactiveNodeLinearIndependence] at (\basex + \s+ 2*\s*\x,\basey +  \s*\y) {};
	    }
     }
 \end{scope}
 
  \begin{scope}[xzplane=\basey]
     \foreach \x in {0,1,2,3} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basex + \s*\x, \basez + \s*\z) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z ) 
       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) 
       							-- (\basex + \s*\x, \basez + \s*\z+\s ) 
       							-- cycle;
         }
     }
         \foreach \x in {0,1,2,3,4} 
	     {
	     	\draw[inactiveEdgeCompatible]  (\basex + \s*\x, \basez + 0*\s)
	     					  -- (\basex + \s*\x, \basez - 1*\s)
	     					  -- (\basex + \s*\x, \basez - 2*\s);
	 	}
	 	\foreach \z in {0,-1,-2} 
	     {
	     	\draw[inactiveEdgeCompatible]  ( \basex + 0*\s, \basez + \s*\z)
	     					  -- ( \basex + 1*\s, \basez + \s*\z)
	     					  -- ( \basex + 2*\s, \basez + \s*\z)
	     					  -- ( \basex + 3*\s, \basez + \s*\z)
	     					  -- ( \basex + 4*\s, \basez + \s*\z);
	 	}
	 	\foreach \x in {0,1,2,3} 
     	{
	         \foreach \z in {-1,-2} 
		     {
	       		\draw[draw=none, fill=none]   (\basex + \s*\x, \basez + \s*\z) node[inactiveNodeCompatible] {}
	       							-- (\basex + \s*\x+\s, \basez + \s*\z ) node[inactiveNodeCompatible] {}
	       							-- (\basex + \s*\x+\s, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
	       							-- (\basex + \s*\x, \basez + \s*\z+\s ) node[inactiveNodeCompatible] {}
	       							-- cycle;
	         }
     	}
  \end{scope}
  
   \begin{scope}[yzplane=\basex+1]
 
     \foreach \y in {0,1} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[inactiveFaceCompatibility]   (\basey + \s*\y,    \basez + \s*\z) 
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )
       							-- cycle;
         }
     }
	\foreach \y in {0,1,2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + \s*\y, \basez) --  (\basey + \s*\y, \basez - \s) --  (\basey + \s*\y, \basez - 2*\s) ;
 	}
 	\foreach \z in {0,-1,-2} 
     {
     	\draw[inactiveEdgeCompatible]  (\basey + 0*\s, \basez + \s*\z) 
     					 --  (\basey + 1*\s, \basez + \s*\z)
     					 --  (\basey + 2*\s, \basez + \s*\z);
 	}
     \foreach \y in {0,1} 
     {
	     \foreach \z in {-1,-2} 
	     {
       		\draw[fill=none, draw=none]   (\basey + \s*\y,    \basez + \s*\z) node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y+\s, \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- (\basey + \s*\y,    \basez + \s*\z+\s )  node[inactiveNodeCompatible] {}
       							-- cycle;
         }
     }
 \end{scope}
  
\def\voffset{0.6cm}
\def\hoffset{0.1cm}
 
 \node[activeNode](ActiveNode) at (-0.8,0,1.5*\basez) {};
  \node[right=\hoffset of ActiveNode.center, anchor=west] (ActiveNodeText)  {Active Node};
  
 \node[inactiveNodeLinearIndependence, below=\voffset of ActiveNode.center, anchor=center](inactiveNodeLinearIndependence) {};
 \node[below=\voffset of ActiveNodeText.west, anchor=west, align=left] (inactiveNodeLinearIndependenceText) {Inactive node due to \\ linear independence};
 
 \node[inactiveNodeCompatible, below=1.25*\voffset of inactiveNodeLinearIndependence.center, anchor=center](inactiveNodeCompatible) {};
 \node[below=1.25*\voffset of inactiveNodeLinearIndependenceText.west, anchor=west, align=left] (inactiveNodeCompatibleText) {Inactive node due \\ to compatibility};
 
  \node[](inactiveNodeCompatible) at (3.1,0,1.95*\basez) {};
 \node[right=\hoffset of inactiveNodeCompatible.center, anchor=west] (inactiveNodeCompatibleText)  {};
 \node[below left=1.25*\voffset and 1.25*\hoffset of inactiveNodeCompatible.center, anchor=east] (t1) {};
 \node[below right=1.25*\voffset and 1.25*\hoffset of inactiveNodeCompatible.center, anchor=west] (t2) {};
 \draw[activeEdge] (t1) -- (t2);
 \node[below=1.25*\voffset of inactiveNodeCompatibleText.west, anchor=west] (ActiveEdgeText) {Active Edge};
 
 \node[below=\voffset of t1.center, anchor=center] (t1) {};
 \node[below=\voffset of t2.center, anchor=center] (t2) {};
 \draw[inactiveEdgeLinearIndependence, dash pattern=on 2pt off 1.2pt] (t1) -- (t2) node[pos=0.5] (midEdge) {};
 \node[below=\voffset of ActiveEdgeText.west, anchor=west, align=left] (InactiveEdgeTextLinearIndependence) {Inactive edge due to\\ linear indepedence};
 
 \node[below=1.25*\voffset of t1.center, anchor=center] (t1) {};
 \node[below=1.25*\voffset of t2.center, anchor=center] (t2) {};
 \draw[inactiveEdgeCompatible, dash pattern=on 2pt off 1.2pt] (t1) -- (t2) node[pos=0.5] (midEdge) {};
 \node[below=1.25*\voffset of InactiveEdgeTextLinearIndependence.west, anchor=west, align=left] (InactiveEdgeText) {Inactive edge due to\\ compatibility};
 
 
 \node[below=1.25*\voffset of midEdge.center, anchor=center] (c) {};
 \node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
 \node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
 \node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
 \node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
 \draw[activeFace] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
 \node[right=\hoffset of c.center, anchor=west] (ActiveElementText) {Active Face};
 
 \node[below=\voffset of c.center, anchor=center] (c) {};
 \node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
 \node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
 \node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
 \node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
 \draw[inactiveFaceLinearIndependence] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
 \node[right=\hoffset of c.center, anchor=west, align=left]  {Inactive face due to\\ linear independence};
 
 \node[below=1.25*\voffset of c.center, anchor=center] (c) {};
 \node[below left=\hoffset and \hoffset of c.center, anchor=center] (p1) {};
 \node[below right=\hoffset and \hoffset of c.center, anchor=center] (p2) {};
 \node[above right=\hoffset and \hoffset of c.center, anchor=center] (p3) {};
 \node[above left=\hoffset and \hoffset of c.center, anchor=center] (p4) {};
 \draw[inactiveFaceCompatibility] (p1.center) -- (p2.center) -- (p3.center) -- (p4.center) -- cycle;
 \node[right=\hoffset of c.center, anchor=west, align=left]  {Inactive face due to\\ compatibility};
  
\end{tikzpicture}


==> methods/pics/refinement_1d_mlhp_woNumbers.tikz <==
\begin{tikzpicture}
[
  scale=1,
  connection/.style={
    dotted,
  },
  curve/.style={
    line width=.6pt,
    black,
  },
  activeNode/.style={circle, draw=darkgreen, fill=darkgreen, inner sep=0pt, minimum size=5, solid},
  inactiveNodeCompatible/.style={circle, draw=red, fill=white, inner sep=0pt, minimum size=3, solid},
  activeEdge/.style={draw=darkgreen, fill=none, line width=.6},
  inactiveEdgeLinearIndependence/.style={draw=blue, fill=none, dashed,line width=.6}
]

%\scriptsize%
\fontsize{7}{7}
\pgfmathsetmacro\radius{0.06};
\pgfmathsetmacro\levelA{0.0};
\pgfmathsetmacro\levelB{2.1};
\pgfmathsetmacro\levelC{3.2};
\pgfmathsetmacro\levelD{4.0};
\pgfmathsetmacro\scale{1.8};
\pgfmathsetmacro\off{0.06};

% Discontinuity
%\draw[red] (2.6,0) -- ++(0,\levelD);

% Connections
% 0 - 1
\draw[connection] (2,\levelA) -- (2,\levelB);
\draw[connection] (4,\levelA) -- (4,\levelB);

% 0 - 1
\draw[connection] (2,\levelB) -- (2,\levelC);
\draw[connection] (3,\levelB) -- (3,\levelC);

% 1 - 2
%\draw[connection] (2.5,\levelC) -- (2.5,\levelD);
%\draw[connection] (3,\levelC) -- (3,\levelD);


\def\pa{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(6.0)*(\x*\x-1.0)})%
}

\def\pb{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale*0.25*sqrt(10.0)*(\x*\x-1.0)*\x})
}

\def\pc{%
\draw[curve, domain=-1:1,smooth,variable=\x] plot
({\x},{\scale/16*sqrt(14.0)*(5*\x*\x*\x*\x-6*\x*\x+1.0)})
}

\begin{scope}[shift={(3.5,\levelB)}, scale=0.5]
\pa; \pb; \pc;
\end{scope}

\begin{scope}[shift={(2.25,\levelC)}, scale=0.25]
\pa; \pb; \pc;
\end{scope}

\begin{scope}[shift={(2.75,\levelC)}, scale=0.25]
\pa; \pb; \pc;
\end{scope}

%\begin{scope}[shift={(2.625,\levelD)}, scale=0.125]
%\pa; \pb; \pc;
%\end{scope}
%\begin{scope}[shift={(2.875,\levelD)}, scale=0.125]
%\pa; \pb; \pc;
%\end{scope}

\begin{scope}[shift={(1,0)}]
\pa; \pb; \pc;
\end{scope}


\begin{scope}[shift={(5,0)}]
\pa; \pb; \pc;
\end{scope}

% \node[right] at (6,\levelA) {$p=4$};
% \node[right] at (4,\levelB) {$p=4$};
% \node[right] at (3,\levelC) {$p=4$};
% \node[right] at (3,\levelD) {$p=4$};

%% nodes and edges
% Level 0
\node[left] at (0 - \off,\levelA) {$k=0$};

\draw[activeEdge] (0,\levelA) -- ++(2,0);
\draw[inactiveEdgeLinearIndependence] (2,\levelA) -- ++(2,0);
\draw[activeEdge] (4,\levelA) -- ++(2,0);
\draw[curve] (0,\levelA) -- ++(2,\scale) -- ++(2,-\scale) -- ++(2,\scale);
\draw[curve] (0,{\levelA+\scale}) -- ++(2,-\scale) -- ++(2,\scale) --
++(2,-\scale);

\filldraw[activeNode] 
(0,\levelA) circle (\radius)
(2,\levelA) circle (\radius)
(4,\levelA) circle (\radius)
(6,\levelA) circle (\radius);

% Level 1
\node[left] at (2 - \off,\levelB) {$k=1$};

\draw[inactiveEdgeLinearIndependence] (2,\levelB) -- ++(1,0);
\draw[activeEdge] (3,\levelB) -- ++(1,0);
\draw[curve] (2,\levelB) -- ++(1,0.5*\scale) -- ++(1,-0.5*\scale);

\filldraw[activeNode] 
(3,\levelB) circle (\radius);

\filldraw[inactiveNodeCompatible] 
(2,\levelB) circle (\radius)
(4,\levelB) circle (\radius);

% Level 2
\node[left] at (2 - \off,\levelC) {$k=2$};

\draw[activeEdge] (2,\levelC) -- ++(0.5,0);
\draw[activeEdge] (2.5,\levelC) -- ++(0.5,0);
\draw[curve] (2,\levelC) -- ++(0.5,0.25*\scale) -- ++(0.5,-0.25*\scale);

\filldraw[activeNode] 
(2.5,  \levelC) circle (\radius);

\filldraw[inactiveNodeCompatible] 
(2,\levelC) circle (\radius)
(3,\levelC) circle (\radius);


% Level 3
% \node[left] at (2.5,\levelD) {$k=3$};
%
%\draw[gray] (2.5,\levelD) -- ++(0.5,0);
%\draw[curve] (2.5,\levelD) -- ++(0.25,0.125*\scale) -- ++(0.25,-0.125*\scale);
%\filldraw[black] 
%(2.5 , \levelD) circle (\radius)
%(2.75, \levelD) circle (\radius)
%(3.0 , \levelD) circle (\radius);

\end{tikzpicture}

